Data Reduction for Maximum Matching on Real-World Graphs: Theory and Experiments

Finding a maximum-cardinality or maximum-weight matching in (edge-weighted) undirected graphs is among the most prominent problems of algorithmic graph theory. For $n$-vertex and $m$-edge graphs, the best known algorithms run in $\widetilde{O}(m\sqrt{n})$ time. We build on recent theoretical work focusing on linear-time data reduction rules for finding maximum-cardinality matchings and complement the theoretical results by presenting and analyzing (thereby employing the kernelization methodology of parameterized complexity analysis) new (near-)linear-time data reduction rules for both the unweighted and the positive-integer-weighted case. Moreover, we experimentally demonstrate that these data reduction rules provide significant speedups of the state-of-the art implementations for computing matchings in real-world graphs: the average speedup factor is 4.7 in the unweighted case and 12.72 in the weighted case.

==> data/old-high-weighted-all-results-changed-permutation.csv <==
parsing,vertices,edges,mmparsing,mmtime,mmsize,kerneltime,kernelvertices,kerneledges,kernelprefix,kmmparsing,kmmtime,kmmsize,graphname,Old-id,Kernel-abs-id,id
6.92,6474,12572,2.65,15.23,720124,0.31,6,9,718850,0,0,1274,as20000102,1,1,1
13.44,6301,20777,3.98,57.84,1604671,4.18,2259,7020,1119137,0.77,9.5,485534,p2p-Gnutella08,4,2,2
17.18,8114,26013,5.08,72.02,2022099,4.54,2404.39,7297.39,1539750,0.8,8.96,482352,p2p-Gnutella09,6,3,3
20.98,8846,31839,6.24,93.18,2579831,6.01,5265,17674,1130414,1.87,17.15,1449417,p2p-Gnutella05,8,4,4
23.32,8717,31525,7.05,93.5,2517803,6.69,5205,17443,1088148,2,18.31,1429655,p2p-Gnutella06,7,5,5
45.46,22687,54705,12.2,78.54,4781877,6.98,142.26,245.78,4755688,0,0,26189,p2p-Gnutella25,10,6,6
28.37,10876,39994,8.2,121.86,3197553,7.11,6288,20618,1501560,2.54,17.63,1695993,p2p-Gnutella04,9,7,7
2031.48,2394385,4659565,1040.64,119120,39264702,698.45,177.68,282.69,39211400,0,0,53300.3,wiki-Talk,38,8,8
198.86,82141,348590,50.49,1574.65,14043194,39.01,382.01,620.38,13964700,0,0,78522,soc-sign-Slashdot090221,18,9,9
189.75,81868,346684,49.42,1514.51,14064752,32.5,598.76,1010.87,13946300,0,0,118477,soc-sign-Slashdot090216,17,10,10
178.73,77351,327429,46.85,1522.28,12936426,32.67,257.41,455.85,12870900,0,0,65504.5,soc-sign-Slashdot081106,16,11,11
252.01,77360,469180,57.78,2311,16248518,50.73,5930.81,11424.2,15136000,1,6.39,1112480,soc-Slashdot0811,20,12,12
259.13,82168,504230,61.58,2470.65,17622832,74.11,10714.5,22828.3,15409000,2.37,12.27,2213830,soc-Slashdot0902,22,13,13
1308.29,1134890,2987624,618.78,14673.5,180051140,676.93,9299.33,15523.5,177619000,1,7.09,2431720,com-youtube,36,16,14
260.28,131829,501498,64.98,1649.81,18132876,51.81,2707.92,14983.5,17521300,1,12.54,611546,soc-sign-epinions,21,14,15
218.04,75879,405740,47.66,817.02,14876051,33.96,4658.52,11489.9,13849200,1,5.19,1026890,soc-Epinions1,19,15,16
4407.41,1696415,11095298,1969.74,107247,360973343,9625.46,640025,2762320,203192000,459.93,9721.6,157782000,as-skitter,40,25,17
430.12,196591,950327,132.3,1950.8,54133493,501.27,78934.8,288777,32449700,37.97,328.26,21683800,loc-gowalla-edges,25,21,18
15915,4847571,42851237,,,,33428,2867068,20005306,609275004,,,,soc-LiveJournal1,44,42,19
19.36,9877,25973,6.05,29.23,2881966,12.11,4592.84,13042.6,1526080,2.3,12.69,1355890,ca-HepTh,5,17,20
460.72,334863,925872,153.18,1151.56,102336263,1034.34,245452,654466,26971800,106.19,753.71,75364400,com-amazon,24,27,21
117.86,36692,183831,25.73,255.52,8233386,38.08,16554,68656.2,3024214,6.81,49.78,5209172,email-Enron,14,20,22
13384,3997962,34681189,,,,22733,2592375,19067183,453836663,,,,com-lj,43,43,23
9581,1791489,25444207,,,,22178,1365974,13410499,87817412,,,,wiki-topcats,42,41,24
1723.25,875713,4322051,566.9,7166.47,225602422,3379.09,507724,2823360,72188500,326.03,4015.16,153414000,web-Google,37,35,25
2362.58,685230,6649470,635.8,33713.4,179620584,28627.2,550636,5629880,23381000,518.11,27540.3,156240000,web-BerkStan,39,37,26
499.66,317080,1049866,160.38,1209.53,93534393,1003.17,163177,512788,43243400,70.49,550.23,50291000,com-dblp,26,28,27
872.25,1379917,1921660,386.29,1797.29,420020115,4402.31,605225,1023630,230089000,217.46,1193.51,189931000,roadNet-TX,30,33,28
780.61,281903,1992636,206.99,9166.16,75861080,10121.8,225906,1677630,10971000,166.36,7237.33,64890100,web-Stanford,31,30,29
710.18,1088092,1541898,298.77,1428.18,333012731,3615.97,509520,869291,172755000,174.79,992.8,160257000,roadNet-PA,29,32,30
1235.36,1965206,2766607,578.54,2648.95,601764744,6664,957400,1627380,300669000,382.97,1999.54,301096000,roadNet-CA,35,36,31
7.26,5242,14484,2.21,10.68,1537495,5.19,2129.12,8110.18,874552,0.85,5.16,662944,ca-GrQc,2,18,32
489.14,325729,1090108,123.38,1421.85,49060732,1165.96,94897.6,628800,22737700,56.47,736.51,26323100,web-NotreDame,27,29,33
69.9,12008,118489,14.74,149.1,4010353,40.44,8287.36,91214.3,1168200,6.96,74.9,2842150,ca-HepPh,13,23,34
63.48,23133,93439,15.03,97.18,7658035,35.23,16681.7,71710.1,1993420,8.09,55.25,5664620,ca-CondMat,12,22,35
529.93,81306,1342296,129.02,3371.91,28868606,438.22,66492.2,975025,3657833,88.78,1806.63,25210773,twitter-combined,28,31,36
8464,1632803,22301964,,,,11427,1366953,17452020,94235345,,,,soc-pokec-relationships,41,44,37
9.88,1005,16064,2.32,28.31,383315,2.62,869,12945,48407,1.49,16.92,334908,email-Eu-core,3,19,38
116.54,18772,198050,23.33,255.65,7003653,56.01,15960.5,178303,917870,14.85,198.66,6085780,ca-AstroPh,15,26,39
1044.19,410236,2439437,399.5,4144.09,159543757,974.72,377998,2310920,11607400,374.64,3883.96,147936000,amazon0505,33,39,40
1011.76,400727,2349869,388.85,3974.93,156050154,953.52,370325,2226340,10927000,365.49,3710.87,145123000,amazon0312,32,38,41
1048.35,403394,2443408,402.12,4159.82,158720705,1185.27,383347,2353280,7520590,385.21,3962.82,151200000,amazon0601,34,40,42
54.9,4039,88234,9.97,109.55,1739084,15.71,3807,83668,61202,6.13,78.7,1677882,facebook-combined,11,24,43
444.98,262111,899792,145.21,1173.51,97589850,312.73,251580,876158,3717233,140.66,1144.47,93872617,amazon0302,23,34,44


==> data/old-unweigted-results-changed-permutation.csv <==
parsing,vertices,edges,mmparsing,mmtime,mmsize,kerneltime,kernelvertices,kerneledges,kernelprefix,kmmparsing,kmmtime,kmmsize,graphname,Old-id,Kernel-abs-id,id
5.04,6474,12572,3.29,23.17,1048,0.45,0,0,1048,0,0,0,as20000102,1,1,1
9.2,6301,20777,4.47,80.41,2054,0.86,0,0,2054,0,0,0,p2p-Gnutella08,4,2,2
13.78,8114,26013,6.42,107.07,2574,1.07,0,0,2574,0,0,0,p2p-Gnutella09,6,3,3
15.71,8846,31839,7.08,202.7,3428,1.57,0,0,3428,0,0,0,p2p-Gnutella05,8,4,4
15.98,8717,31525,7.29,207.53,3405,1.57,0,0,3405,0,0,0,p2p-Gnutella06,7,5,5
29.5,22687,54705,13.48,260.87,6017,3,0,0,6017,0,0,0,p2p-Gnutella25,10,6,6
21.04,10876,39994,9.51,303.73,4348,2,7,12,4345,0,0,3,p2p-Gnutella04,9,7,7
1323.02,2394385,4659565,1022.39,191919,56063,330.42,9,15,56059,0,0,4,wiki-Talk,38,8,8
135.32,82141,348590,55.84,3809.21,21247,17.6,13,20,21241,0,0,6,soc-sign-Slashdot090221,18,9,9
132.81,81868,346684,55.38,3681.67,21253,17.44,11,24,21248,0,0,5,soc-sign-Slashdot090216,17,10,10
129.57,77351,327429,52.88,3271.84,19572,15.97,16,33,19564,0,0,8,soc-sign-Slashdot081106,16,11,11
165.7,77360,469180,64.57,8821.62,23847,29.56,89,186,23805,0,0,42,soc-Slashdot0811,20,12,12
174.98,82168,504230,68.78,10441.9,25565,32.84,169,349,25488,0,0,77,soc-Slashdot0902,22,13,13
831.86,1134890,2987624,613.93,207112,274331,262.58,1110,2182,273809,0,0,522,com-youtube,36,16,14
175.58,131829,501498,71.7,5163.45,28065,26.22,216,784,27962,0,0,103,soc-sign-epinions,21,14,15
146.89,75879,405740,53.55,4161.32,21960,23.3,383,844,21780,0,0,180,soc-Epinions1,19,15,16
2661.4,1696415,11095298,1926.2,2634020,513304,1159.2,109905,502953,474868,54.66,1141.99,38436,as-skitter,40,25,17
283.17,196591,950327,134.29,76418.3,81404,81.65,9110,37783,76898,3.04,230.09,4506,loc-gowalla-edges,25,21,18
11461,4847571,42851237,,,,4409,656819,5705839,1777755,,,,soc-LiveJournal1,44,42,19
13.39,9877,25973,6.64,89.11,4457,1.91,1261,3918,3838,0.01,4.86,619,ca-HepTh,5,17,20
318.5,334863,925872,155.04,78777.4,148485,95.47,60418,162125,119471,19.9,243.81,29014,com-amazon,24,27,21
74.52,36692,183831,28.27,1576.88,12198,7.72,8146,24386,8236,2.01,55.19,3962,email-Enron,14,20,22
7942,3997962,34681189,,,,3713,838157,6193686,1383036,,,,com-lj,43,43,23
5619,1791489,25444207,,,,3037,558094,4502254,477528,,,,wiki-topcats,42,41,24
1024.39,875713,4322051,559.83,504518,301210,329.75,309886,1899593,169559,181.69,15128.1,131651,web-Google,37,35,25
1330.75,685230,6649470,627.76,132405,245311,406.44,427115,4963176,83361,418.08,65994.6,161950,web-BerkStan,39,37,26
322.36,317080,1049866,161.93,54120.2,138074,99.45,74362,242996,101878,27.12,1145.3,36196,com-dblp,26,28,27
584.2,1379917,1921660,389.59,30804.5,669753,250.14,295902,520928,521943,81.18,5206.9,147810,roadNet-TX,30,33,28
475.18,281903,1992636,205.14,22361,108120,119.64,157881,1344733,44594,120.3,5045.1,63526,web-Stanford,31,30,29
461.84,1088092,1541898,305.81,63857,528802,196.76,256190,453914,400773,68.03,26215.6,128029,roadNet-PA,29,32,30
816.43,1965206,2766607,577.67,347512,955206,376.71,470400,832096,720115,140.13,188192,235091,roadNet-CA,35,36,31
5.43,5242,14484,2.74,19.9,2329,0.66,932,4705,1876,0.2,2.78,453,ca-GrQc,2,18,32
321.14,325729,1090108,124.83,4420.94,66160,67.35,64299,538502,38341,43.87,371.96,27819,web-NotreDame,27,29,33
47.25,12008,118489,16.46,543.03,5649,6.02,4018,52317,3655,3.03,97.02,1994,ca-HepPh,13,23,34
44.5,23133,93439,17.37,644.84,10970,5.01,9794,45047,6114,4,255.96,4856,ca-CondMat,12,22,35
331.42,81306,1342296,126.79,129724,37003,80.93,46451,641928,13790,54.28,16693,23213,twitter-combined,28,31,36
5122,1632803,22301964,,,,2578,876367,12024816,342885,,,,soc-pokec-relationships,41,44,37
5.76,1005,16064,2.21,17.9,479,0.72,659,8832,150,0.81,9.4,329,email-Eu-core,3,19,38
80.88,18772,198050,26.35,1832.99,9150,10.18,12173,147157,3072,11.34,514.58,6078,ca-AstroPh,15,26,39
661.07,410236,2439437,393.57,74144.8,203770,217.08,330955,2125533,38300,326.47,29450.9,165470,amazon0505,33,39,40
643.29,400727,2349869,385.88,97510,199080,205.9,326628,2056695,35768,323.54,30173.1,163312,amazon0312,32,38,41
641.37,403394,2443408,392.99,180548,201272,207.52,341989,2196491,30280,344.02,27782,170992,amazon0601,34,40,42
36.2,4039,88234,11.28,50.24,1979,5.43,3579,81365,191,8.15,35.33,1788,facebook-combined,11,24,43
290.81,262111,899792,145.21,30625.2,130822,67.52,236289,839893,12685,133.15,11155.4,118137,amazon0302,23,34,44


==> data/results-interesting.csv <==
Old-id,filename,misc_n,misc_m,misc_degree_1,misc_degree_2,misc_degree_3,misc_degree_4,misc_degree_5,misc_max_degree,misc_average_degree,misc_oct_lower_bound,misc_h_index,degeneracy_degeneracy,degeneracy_core_1,degeneracy_core_2,degeneracy_core_3,degeneracy_core_4,degeneracy_core_5,k_degree_result_n,k_degree_result_m,k_degree_result_n_prime,k_degree_result_m_prime,k_degree_result_matchings,k_degree_result_rule_0,k_degree_result_rule_1,k_degree_result_rule_2,k_degree_result_time,k_crown_result_n,k_crown_result_m,k_crown_result_matchings,k_crown_result_odd_cycles,k_crown_result_odd_cycle_vertices,k_crown_result_lp_solution,k_crown_result_n_part_1,k_crown_result_m_part_1,k_crown_result_n_part_2,k_crown_result_m_part_2,k_crown_result_lp_time,k_crown_result_time_part_1,k_crown_result_time_part_2,k_crown_result_time,k1_n,k1_m,k1_n_prime,k1_m_prime,k1_matchings,k1_rule_0,k1_rule_1,k1_rule_2,k1_time,k2_n,k2_m,k2_matchings,k2_odd_cycles,k2_odd_cycle_vertices,k2_lp_solution,k2_n_part_1,k2_m_part_1,k2_n_part_2,k2_m_part_2,k2_lp_time,k2_time_part_1,k2_time_part_2,k2_time,k_blossom_result_n_runs,k_blossom_result_mm_size,k_blossom_result_time_average,k_blossom_result_time_median,k_blossom_result_time_std,k_blossom_result_time_min,k_blossom_result_time_max,k_blossom_result_time_lower_p,k_blossom_result_time_higher_p,blossom_result_n_runs,blossom_result_mm_size,blossom_result_time_average,blossom_result_time_median,blossom_result_time_std,blossom_result_time_min,blossom_result_time_max,blossom_result_time_lower_p,blossom_result_time_higher_p,blossom_running_time_with_k,blossom_running_time_without_k
1,as20000102,6474,12572,2384,2430,738,263,168,1458,3.883843,112,48,12,6474,4023,1301,485,240,6474,12572,0.999,0.999,1048,4901,976,72,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,6474,12572,0.999,0.999,1048,4901,976,72,0.999,6474,12572,727,4,12,2100,790,463,646,370,1,0.999,1,1,100,0.999,0.999,0.999,0.999,0.999,0.999,0.999,0.999,100,1048,12.72,13,1.6004999219,10,16,12,14,0.999,12.72
30,wiki-Talk,2394385,4659565,1767636,349099,112901,48808,25202,100029,3.892077,5710,1056,131,2394385,622999,272601,159143,110391,2394385,4659565,9,15,56059,2310072,54767,1292,274,9,15,0.999,1,5,9,9,15,9,15,0.999,0.999,0.999,0.999,2394385,4659565,9,15,56059,2310072,54767,1292,258,2394385,4659565,32583,97,295,112223,47139,26175,47057,26108,2108,356,476,832,100,4,0.999,0.999,0.999,0.999,0.999,0.999,0.999,100,56063,249165.86,249060.5,7494.32870512,228069,271025,244880,253660.25,274,249165.86
19,soc-Epinions1,75879,405740,35755,11347,5729,3581,2528,3044,10.6944,3780,297,67,75879,37300,25319,19634,16226,75879,405740,383,844,21780,40254,18461,3319,23,383,844,5,26,102,382,372,817,372,817,0.999,0.999,0.999,0.999,75879,405740,383,844,21780,40254,18461,3319,23,75879,405740,13141,262,832,44160,18080,16143,17878,15364,293,21,13,34,100,175,0.02,0.999,0.9994,0.999,1,0.999,0.999,100,21960,5711.25,5730.5,297.574910737,4982,6425,5518.25,5875.5,23.02,5711.25
8,com-youtube.ungraph,1134890,2987624,602539,182237,92860,55876,36733,28754,5.265046,32835,547,51,1134890,470164,268721,180424,132879,1134890,2987624,1110,2182,273809,719772,238184,35625,234,1110,2182,7,67,267,1109,1095,2105,1095,2105,0.999,0.999,0.999,0.999,1134890,2987624,1110,2182,273809,719772,238184,35625,216,1134890,2987624,156318,2427,7439,551025,238561,171847,238389,171683,2605,277,334,611,100,515,1.43,1,0.570175411606,0.999,2,1,2,100,274331,287171.88,286532,5958.75624989,272559,306762,283347.75,290899.25,235.43,287171.88
4,ca-GrQc,5242,14484,1197,1115,777,495,296,81,5.526135,860,45,43,5241,3920,2613,1585,917,5242,14484,932,4705,1876,1404,1095,781,0.999,932,4705,0.999,54,222,932,932,4705,932,4705,0.999,0.999,0.999,0.999,5242,14484,932,4705,1876,1404,1095,781,0.999,5242,14484,516,237,751,4825,3831,9997,3793,9842,5,0.999,1,1,100,453,3.02,3,1.3189389675,1,5,2,4,100,2329,12.22,12,1.33101465056,10,15,11,13,3.02,12.22
10,email-Eu-core,1005,16064,95,36,34,32,32,345,31.96816,195,82,34,986,891,854,817,784,1005,16064,659,8832,150,27,91,59,0.999,659,8832,0.999,3,359,659,659,8832,659,8832,1,0.999,0.999,0.999,1005,16064,659,8832,150,27,91,59,0.999,1005,16064,100,5,185,959,909,13793,759,9980,6,0.999,1,1,100,329,6.6,6,1.75499287748,4,10,5,8,100,479,9.81,10,1.29379287369,8,13,9,11,6.6,9.81
6,ca-HepTh,9877,25973,2109,2014,1446,850,627,65,5.259289,1538,38,31,9875,7612,5155,3256,2056,9877,25973,1261,3918,3838,2291,2214,1624,0.999,1261,3918,0.999,73,265,1261,1261,3918,1261,3918,0.999,0.999,0.999,0.999,9877,25973,1261,3918,3838,2291,2214,1624,0.999,9877,25973,1959,348,1126,9106,6938,14478,5188,8607,9,0.999,2,2,100,619,7.39,8,2.45721386941,3,12,5,9,100,4457,49.54,50,8.40049998512,41,70,42,53,7.39,49.54
11,facebook-combined,4039,88234,75,98,93,99,93,1045,43.69101,1095,164,115,4039,3964,3856,3754,3634,4039,88234,3579,81365,191,113,108,83,0.999,3579,81365,0.999,33,285,3579,3579,81365,3579,81365,9,0.999,3,3,4039,88234,3579,81365,191,113,108,83,0.999,4039,88234,87,46,302,3962,3916,83966,3788,82300,16,0.999,4,4,100,1788,28.24,28.5,2.66878249395,24,33,26,29,100,1979,33.55,33,2.91676190321,31,40,32,33,31.24,33.55
9,email-Enron,36692,183831,11211,3800,5167,3366,2212,1383,10.02022,4419,195,43,36692,25286,21309,15386,11648,36692,183831,8146,24386,8236,15402,5047,3189,6,8146,24386,27,513,2521,8141,8107,24120,8087,24072,3,0.999,1,1,36692,183831,8146,24386,8236,15402,5047,3189,7,36692,183831,3522,1227,4845,25119,21075,57802,18075,38215,165,4,10,14,100,3935,55.84,46.5,26.933146864,37,149,42,58.25,100,12198,2184.36,2149.5,237.495327112,1697,3196,2032.5,2280,62.84,2184.36
28,web-NotreDame,325729,1090108,161832,35129,21127,20733,9327,10721,6.693343,13891,293,155,325729,159683,116989,84712,62951,325729,1090108,64299,538502,38341,193542,30397,7944,23,64299,538502,3326,762,3890,56214,49562,433093,49562,433093,95,2,41,43,325729,1090108,64299,538502,38341,193542,30397,7944,24,325729,1090108,28665,1205,6127,133207,75879,483353,75877,483351,481,29,103,132,100,24493,236.05,236,3.14443953671,231,243,233.75,237,100,66160,6677.34,6401.5,1633.04344229,5451,20998,6090,6765.25,302.05,6677.34
7,com-amazon.ungraph,334863,925872,25709,37326,51042,62072,59781,549,5.529856,49710,97,6,334863,305892,255473,169008,57499,334863,925872,60418,162125,119471,60363,61379,58092,91,60418,162125,2567,3482,15730,59176,55524,143096,54042,137896,61,0.999,18,18,334863,925872,60418,162125,119471,60363,61379,58092,91,334863,925872,73278,7803,29637,300373,198261,396138,153817,283747,1550,52,184,236,100,26447,266.67,254.5,44.0009215813,234,499,244,267,100,148485,85269.23,77162,19983.5547157,71992,181595,75671.5,81926.5,375.67,85269.23
5,ca-HepPh,12008,118489,1493,1801,1487,925,650,491,19.73501,2275,238,238,12006,10458,8405,6591,5395,12008,118489,4018,52317,3655,1650,1825,1830,3,4018,52317,4,116,1166,4018,4018,52317,4010,52113,7,0.999,2,2,12008,118489,4018,52317,3655,1650,1825,1830,3,12008,118489,1970,347,1745,11445,9985,93308,7505,62550,55,0.999,8,8,100,1990,78.49,56,77.8645612586,41,563,42,85.25,100,5649,459.36,315,282.570682131,238,1539,281,524.25,83.49,459.36
2,ca-AstroPh,18772,198050,1282,1720,1597,1266,985,504,21.10057,4076,150,56,18771,17439,15565,13741,12298,18772,198050,12173,147157,3072,1175,1366,1706,4,12173,147157,0.999,233,3163,12173,12173,147157,12173,147157,57,0.999,17,17,18772,198050,12173,147157,3072,1175,1366,1706,4,18772,198050,1472,391,2633,18437,17627,185881,15493,156048,216,0.999,31,31,100,6078,302.34,224,150.921252314,160,717,204,345.5,100,9150,1371.13,729.5,3278.11704994,292,23354,509.75,887.25,323.34,1371.13
29,web-Stanford,281903,1992636,13991,30965,29496,26101,29620,38625,14.13703,20656,427,71,281903,255982,217032,184591,161210,281903,1992636,157881,1344733,44594,52053,14737,29857,53,157881,1344733,10998,2339,17679,128041,108045,554978,106045,537419,1392,42,76,118,281903,1992636,157881,1344733,44594,52053,14737,29857,43,281903,1992636,28656,3057,19685,217691,167341,650887,160379,616218,2389,77,132,209,100,52528,748.95,729,92.9769191789,614,1120,688,765.25,100,108120,23738.59,21886.5,7093.75357634,18742,71908,21258,23034.25,919.95,23738.59
23,loc-gowalla-edges,196591,950327,49452,30459,20612,14925,11256,14730,9.668062,20382,275,51,196591,142670,106417,81677,64695,196591,950327,9110,37783,76898,53798,53146,23752,70,9110,37783,7,326,1882,9110,9110,37783,9096,37745,8,0.999,2,2,196591,950327,9110,37783,76898,53798,53146,23752,70,196591,950327,49731,2018,10212,164006,95644,203102,64544,102811,1563,56,106,162,100,4499,120.49,82,166.916355999,63,1260,70,106,100,81404,103865.2,102065.5,9377.1205687,94660,165056,99946,104044.5,192.49,103865.2
3,ca-CondMat,23133,93439,2373,3209,2908,2348,1889,279,8.078416,4540,76,25,23133,20613,16974,13464,10413,23133,93439,9794,45047,6114,3039,2975,3139,2,9794,45047,3,452,2948,9794,9794,45047,9788,45032,6,0.999,2,2,23133,93439,9794,45047,6114,3039,2975,3139,2,23133,93439,3036,935,3965,22313,19831,73303,16241,55028,38,0.999,8,8,100,4853,184.72,105,243.329080876,84,1440,95,109,100,10970,655.19,534.5,296.870837066,331,1697,438.25,782.25,188.72,655.19
18,roadNet-TX,1379917,1921660,251082,115639,699330,307341,5650,12,2.785182,67915,8,3,1379917,1093520,1579,0.999,0.999,1379917,1921660,295902,520928,521943,203536,287809,234134,106,295902,520928,24,9379,62933,295901,295853,520836,295853,520836,203,0.999,56,56,1379917,1921660,295902,520928,521943,203536,287809,234134,107,1379917,1921660,86177,21136,123594,1342440,1171422,1655916,1170086,1653895,1355,29,410,439,100,147786,5747.22,2090.5,18813.9812855,1349,165841,1712,2733,100,669753,40317.01,21432,36873.056794,8201,173564,14685.5,55359,5909.22,40317.01
22,amazon0312,400727,2349869,18254,15450,14809,14317,16238,2747,11.72803,85839,209,10,400727,381385,363353,345657,328222,400727,2349869,326628,2056695,35768,5123,17917,17851,55,326628,2056695,29,5382,116916,326628,326628,2056695,326570,2056427,2597,1,528,529,400727,2349869,326628,2056695,35768,5123,17917,17851,52,400727,2349869,21069,6642,121298,398194,392662,2304924,356056,2126338,5513,5,663,668,100,163283,31851.12,9610,55965.004014,7540,364896,9006.75,14615,100,199080,75243.13,35027.5,80051.7005886,13504,375409,16348,111655.75,32435.12,75243.13


==> data/results.csv <==
Old-id,Kernel-abs-id,id,filename,misc_n,misc_m,misc_degree_1,misc_degree_2,misc_degree_3,misc_degree_4,misc_degree_5,misc_max_degree,misc_average_degree,misc_oct_lower_bound,misc_h_index,degeneracy_degeneracy,degeneracy_core_1,degeneracy_core_2,degeneracy_core_3,degeneracy_core_4,degeneracy_core_5,k_degree_result_n,k_degree_result_m,k_degree_result_n_prime,k_degree_result_m_prime,k_degree_result_matchings,k_degree_result_rule_0,k_degree_result_rule_1,k_degree_result_rule_2,k_parsing,k_degree_result_time,k_crown_result_n,k_crown_result_m,k_crown_result_matchings,k_crown_result_odd_cycles,k_crown_result_odd_cycle_vertices,k_crown_result_lp_solution,k_crown_result_n_part_1,k_crown_result_m_part_1,k_crown_result_n_part_2,k_crown_result_m_part_2,kernel_n+m,kernel_n+m_rel,k_crown_result_lp_time,k_crown_result_time_part_1,k_crown_result_time_part_2,k_crown_result_time,k_crown_result_degree_1_prime,k_crown_result_degree_2_prime,k1_n,k1_m,k1_n_prime,k1_m_prime,k1_matchings,k1_rule_0,k1_rule_1,k1_rule_2,k1_time,k2_n,k2_m,k2_matchings,k2_odd_cycles,k2_odd_cycle_vertices,k2_lp_solution,k2_n_part_1,k2_m_part_1,k2_n_part_2,k2_m_part_2,k2_lp_time,k2_time_part_1,k2_time_part_2,k2_time,k2_degree_1_prime,k2_degree_2_prime,k_blossom_result_n_runs,k_blossom_result_mm_size,k_blossom_result_time_average,k_blossom_result_time_median,k_blossom_result_time_std,k_blossom_result_time_min,k_blossom_result_time_max,k_blossom_result_time_lower_p,k_blossom_result_time_higher_p,blossom_result_n_runs,blossom_result_mm_size,blossom_result_time_average,blossom_result_time_median,blossom_result_time_std,blossom_result_time_min,blossom_result_time_max,blossom_result_time_lower_p,blossom_result_time_higher_p,blossom_running_time_with_k,blossom_running_time_without_k,mv_matchings,mv_time,mv_parsing,k_mv_matchings,k_mv_time,k_mv_parsing,c_time,c_parsing,c_matchings,k_c_time,k_c_parsing,k_c_matchings,misc_vc_size,dummy
1,1,1,as20000102,6474,12572,2384,2430,738,263,168,1458,3.883843,112,48,12,6474,4023,1301,485,240,6474,12572,0,0,1048,4901,976,72,6.92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6474,12572,0,0,1048,4901,976,72,0,6474,12572,1044,4,12,2100,790,463,12,12,2,0,3,3,0,12,100,0,0,0,0,0,0,0,0,100,1048,12.42,12,1.57594416145,10,16,11,13.25,0,12.42,1048,3.31,0.028039,0,0,0.001634999999965,2,5,1048,0,0,0,1052,-1
4,2,2,p2p-Gnutella08,6301,20777,1746,876,557,372,224,97,6.594826,188,51,10,6301,4535,3641,3051,2541,6301,20777,0,0,2054,2364,1581,473,13.44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6301,20777,0,0,2054,2364,1581,473,0,6301,20777,2054,0,0,4108,482,280,0,0,4,0,1,1,0,0,100,0,0,0,0,0,0,0,0,100,2054,49.73,49,1.9639501012,47,54,48,51.25,0,49.73,2054,0.62,0.053124999999994,0,0,1.29999999671782E-05,9,10,2054,0,0,0,2054,-1
6,3,3,p2p-Gnutella09,8114,26013,2490,1129,596,460,256,102,6.41188,246,52,10,8114,5606,4448,3835,3259,8114,26013,0,0,2574,3156,2005,569,17.18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8114,26013,0,0,2574,3156,2005,569,1,8114,26013,2574,0,0,5148,570,321,0,0,3,0,2,2,0,0,100,0,0,0,0,0,0,0,0,100,2574,67.63,66,3.11016076755,63,74,65,71,0,67.63,2574,0.5,0.067212000000012,0,0,1.3000000080865E-05,12,15,2574,0,0,0,2574,-1
8,4,4,p2p-Gnutella05,8846,31839,1989,1073,728,510,391,88,7.198508,302,46,9,8846,6835,5755,4994,4393,8846,31839,0,0,3428,2237,2507,921,20.98,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8846,31839,0,0,3428,2237,2507,921,1,8846,31839,3428,0,0,6856,764,465,0,0,6,1,2,3,0,0,100,0,0,0,0,0,0,0,0,100,3428,152.87,152,7.01520491504,139,171,149,156,1,152.87,3428,0.56,0.083142000000009,0,0,1.40000000783402E-05,43,16,3428,0,0,0,3428,-1
7,5,5,p2p-Gnutella06,8717,31525,1966,1171,643,434,347,115,7.232993,278,48,9,8717,6727,5548,4888,4396,8717,31525,0,0,3405,2111,2409,996,23.32,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8717,31525,0,0,3405,2111,2409,996,1,8717,31525,3405,0,0,6810,764,472,0,0,7,1,2,3,0,0,100,0,0,0,0,0,0,0,0,100,3405,155.62,155.5,7.28255449688,137,176,150,161,1,155.62,3405,0.48,0.082062999999977,0,0,1.29999999671782E-05,41,16,3405,0,0,0,3405,-1
10,6,6,p2p-Gnutella25,22687,54705,9296,3526,1693,1065,642,66,4.822586,412,28,5,22687,13353,9764,7892,6091,22687,54705,0,0,6017,11096,4911,1106,45.46,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22687,54705,0,0,6017,11096,4911,1106,2,22687,54705,6017,0,0,12034,970,589,0,0,11,2,9,11,0,0,100,0,0,0,0,0,0,0,0,100,6017,263.67,266,17.1895636943,236,303,246.75,276,1,263.67,6017,0.79,0.151089000000013,0,0,1.29999999671782E-05,10,23,6017,0,0,0,6017,-1
9,7,7,p2p-Gnutella04,10876,39994,2467,1439,804,564,413,103,7.354542,404,42,7,10876,8379,6899,6089,5433,10876,39994,7,12,4345,2502,3127,1218,28.37,1,7,12,3,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,10876,39994,7,12,4345,2502,3127,1218,1,10876,39994,4348,0,0,8696,1074,697,0,0,9,1,3,4,0,0,100,0,0,0,0,0,0,0,0,100,4348,275.8,274.5,10.78053802,255,308,269,279,1,275.8,4348,0.63,0.103626999999989,0,0,1.89999999520296E-05,50,15,4348,0,0,0,4348,-1
38,8,8,wiki-Talk,2394385,4659565,1767636,349099,112901,48808,25202,100029,3.892077,5710,1056,131,2394385,622999,272601,159143,110391,2394385,4659565,9,15,56059,2310072,54767,1292,2031.48,251,9,15,0,1,5,9,9,15,9,15,24,3.40234903848199E-06,0,0,0,0,0,0,2394385,4659565,9,15,56059,2310072,54767,1292,258,2394385,4659565,55956,97,295,112223,47139,26175,311,326,2101,358,43907,44265,0,289,100,4,0,0,0,0,0,0,0,100,56063,249771.11,249368.5,7522.25001432,231762,267463,243854.75,255684.5,251,249771.11,,,22.413065,4,0,0.002377000000024,1022,1810,56063,0,0,4,56163,-1
18,9,9,soc-sign-Slashdot090221,82141,348590,29181,14916,8411,5344,3677,59500,8.4876,1618,181,38,82141,52349,36312,27601,22148,82141,348590,13,20,21241,48059,19497,1744,198.86,20,13,20,0,1,5,13,13,20,13,20,33,7.66139423445259E-05,0,0,0,0,0,0,82141,348590,13,20,21241,48059,19497,1744,21,82141,348590,21164,66,206,42558,17108,12399,230,256,253,22,50,72,0,194,100,6,0,0,0,0,0,0,0,100,21247,5732.07,5728,292.186490276,5077,6623,5557.75,5924.25,20,5732.07,,,1.23931099999999,6,0,5.39999999773499E-05,72,111,21247,0,0,6,21314,-1
17,10,10,soc-sign-Slashdot090216,81868,346684,29046,14935,8261,5350,3732,59354,8.469341,1603,180,37,81868,52200,36223,27607,22080,81868,346684,11,24,21248,47769,19497,1751,189.75,19,11,24,0,1,7,11,11,24,11,24,35,8.16703690567306E-05,0,0,0,0,0,0,81868,346684,11,24,21248,47769,19497,1751,19,81868,346684,21181,51,159,42557,17015,12267,195,234,227,22,50,72,0,153,100,5,0,0,0,0,0,0,0,100,21253,5679.62,5650.5,287.085101668,5161,6418,5459.75,5866.5,19,5679.62,,,1.400567,5,0,6.39999999521024E-05,72,110,21253,0,0,5,21305,-1
16,11,11,soc-sign-Slashdot081106,77351,327429,28488,13556,7773,4932,3472,55078,8.466058,1481,177,37,77351,48266,33807,25843,20736,77351,327429,16,33,19564,46119,18138,1426,178.73,18,16,33,0,2,6,16,16,33,16,33,49,0.00012105341173,0,0,0,0,0,0,77351,327429,16,33,19564,46119,18138,1426,19,77351,327429,19517,42,134,39182,15666,10948,148,185,194,20,46,66,0,112,100,8,0,0,0,0,0,0,0,100,19572,4985.85,4992.5,235.657054849,4392,5628,4860,5111,18,4985.85,,,0.827357000000006,8,0,0.001571000000013,67,103,19572,0,0,8,19614,-1
20,12,12,soc-Slashdot0811,77360,469180,28155,11524,6610,4308,3082,2539,12.12978,2849,269,54,77360,47760,35705,29026,24763,77360,469180,89,186,23805,37781,20476,3329,252.01,28,89,186,3,3,11,87,81,171,81,171,252,0.000461082445933,0,0,0,0,0,0,77360,469180,89,186,23805,37781,20476,3329,28,77360,469180,23602,188,572,47872,17556,13913,668,806,349,32,46,78,0,538,100,39,0,0,0,0,0,0,0,100,23847,12337.68,12279,381.76343146,11457,13478,12074,12661.75,28,12337.68,23847,41.65,1.27684199999999,39,0,0.000360000000001,101,143,23847,0,0,39,24046,-1
22,13,13,soc-Slashdot0902,82168,504230,28499,12615,7253,4718,3388,2552,12.27315,3075,275,55,82168,52181,38810,31432,26752,82168,504230,169,349,25488,39160,21301,4187,259.13,31,169,349,22,11,45,165,143,279,121,229,350,0.000596864245785,0,0,0,0,0,0,82168,504230,169,349,25488,39160,21301,4187,31,82168,504230,25302,193,599,51315,18067,15091,711,883,432,36,53,89,0,519,100,55,0,0,0,0,0,0,0,100,25565,14803.08,14873.5,432.22932987,13704,15636,14455.5,15129.75,31,14803.08,25565,72.58,1.31817000000001,55,0,0.000449000000003,115,153,25565,0,0,55,25770,-1
36,16,14,com-youtube,1134890,2987624,602539,182237,92860,55876,36733,28754,5.265046,32835,547,51,1134890,470164,268721,180424,132879,1134890,2987624,1110,2182,273809,719772,238184,35625,1308.29,214,1110,2182,15,67,267,1109,1095,2105,1079,2079,3158,0.000766037422796,0,0,0,0,0,0,1134890,2987624,1110,2182,273809,719772,238184,35625,216,1134890,2987624,271016,2427,7439,551025,238561,171847,8993,10817,2633,279,8357,8636,0,7035,100,507,1.18,1,0.57236352085,0,2,1,2,100,274331,287973.85,288469.5,7515.60891262,273789,341609,284260.5,290714.75,215.18,287973.85,274331,2470.47,11.938534,507,0.02,0.008717000000047,949,1304,274331,0,0,507,276945,-1
21,14,15,soc-sign-epinions,131829,501498,66652,22920,11001,6290,4102,83752,7.608311,2935,270,76,131707,62643,38851,27686,21525,131829,501498,216,784,27962,90015,26721,1241,260.28,25,216,784,0,10,56,216,216,784,216,784,1000,0.001578963158053,0,0,0,0,0,0,131829,501498,216,784,27962,90015,26721,1241,25,131829,501498,27824,99,343,56223,27547,19760,575,1346,437,31,106,137,0,282,100,103,0,0,0,0,0,0,0,100,28065,8020.71,7994,591.616198139,6723,9704,7617.5,8518.75,25,8020.71,,,1.73669700000002,103,0,0.001494000000037,109,150,28065,0,0,103,28184,-1
19,15,16,soc-Epinions1,75879,405740,35755,11347,5729,3581,2528,3044,10.6944,3780,297,67,75879,37300,25319,19634,16226,75879,405740,383,844,21780,40254,18461,3319,218.04,23,383,844,5,26,102,382,372,817,372,817,1189,0.002468756423646,0,0,0,0,0,0,75879,405740,383,844,21780,40254,18461,3319,23,75879,405740,21444,262,832,44160,18080,16143,1272,1951,293,22,44,66,0,724,100,175,0.02,0,0.14,0,1,0,0,100,21960,5739.87,5703,299.546612566,5138,6494,5531.25,5909.5,23.02,5739.87,21960,33.85,0.960046000000006,175,0.01,0.002561000000014,78,188,21960,0,0,175,22280,-1
40,25,17,as-skitter,1696415,11095298,218399,256866,190305,150663,124595,35455,13.02368,108842,982,111,1696415,1464020,1167897,951166,778881,1696415,11095298,109905,502953,474868,767158,305866,169002,4407.41,983,109905,502953,22143,2117,11061,78131,48419,156447,33845,122598,156443,0.012230027362246,329,21,78,99,0,1259,1696415,11095298,109905,502953,474868,767158,305866,169002,985,1696415,11095298,474277,10797,40543,1035521,465581,617612,86967,208328,22570,918,17358,18276,0,34113,100,16293,125.6,118,17.4934273371,115,201,116,128,0,0,,,,,,,,,,,,37.556649,16294,4.1,0.327044000000001,2799,3790,513304,31,37,16293,525835,-1
25,21,18,loc-gowalla-edges,196591,950327,49452,30459,20612,14925,11256,14730,9.668062,20382,275,51,196591,142670,106417,81677,64695,196591,950327,9110,37783,76898,53798,53146,23752,430.12,70,9110,37783,29,326,1882,9110,9110,37783,9052,37584,46636,0.040662017685659,8,0,2,2,0,16,196591,950327,9110,37783,76898,53798,53146,23752,70,196591,950327,69044,2018,10212,164006,95644,203102,25918,65204,1635,62,251,313,0,9813,100,4477,115.02,113,47.462401962,70,368,96.75,117.25,100,81404,104433.49,101957,15741.882666,96339,242443,100200.25,103543.75,195.02,104433.49,81404,466.12,3.399758,4477,1.1,0.144968999999975,1010,304,81404,15,10,4477,84222,-1
44,42,19,soc-LiveJournal1,4847571,42851237,1057993,550517,368497,276781,221301,20333,17.19231,620635,989,372,4846609,3741331,3139290,2730105,2418798,4847571,42851237,656819,5705839,1777755,865923,1130009,647746,15915,5667,656819,5705839,3320,17843,227219,655361,652293,5621631,648721,5589322,6238043,0.13077985093464,8829,7,1276,1283,0,1388,4847571,42851237,656819,5705839,1777755,865923,1130009,647746,5656,4847571,42851237,1508340,44351,431759,4220547,2786595,13825266,1203867,6810093,189881,3206,140096,143302,0,283585,0,,,,,,,,,0,0,,,,,,,,,,,,165.487452,323578,114.66,16.631936,,18973,,37722,1730,323578,2215668,-1
5,17,20,ca-HepTh,9877,25973,2109,2014,1446,850,627,65,5.259289,1538,38,31,9875,7612,5155,3256,2056,9877,25973,1261,3918,3838,2291,2214,1624,19.36,0,1261,3918,3,73,265,1261,1261,3918,1255,3906,5161,0.143960948396095,0,0,0,0,0,0,9877,25973,1261,3918,3838,2291,2214,1624,1,9877,25973,2989,348,1126,9106,6938,14478,3128,6878,7,0,3,3,0,1203,100,616,5.38,5,1.96865436276,2,10,4,7,100,4457,46.98,47,4.0816173265,41,55,43,51,5.38,46.98,4457,0.49,0.062037999999994,616,0.06,0.008816000000024,7,9,4457,1,1,616,4981,1
24,27,21,com-amazon,334863,925872,25709,37326,51042,62072,59781,549,5.529856,49710,97,6,334863,305892,255473,169008,57499,334863,925872,60418,162125,119471,60363,61379,58092,460.72,90,60418,162125,3864,3482,15730,59176,55524,143096,51448,131562,183010,0.145161354289363,61,0,21,21,0,628,334863,925872,60418,162125,119471,60363,61379,58092,91,334863,925872,101363,7803,29637,300373,198261,396138,97647,210728,1535,58,627,685,0,22368,100,25150,250.22,246,16.8852479994,227,334,240,259.25,94,148485,100991.829787,77029.5,78084.8953277,67974,584293,74912,86584.25,422.22,100991.829787,148485,48.63,3.166816,25152,5.05,0.370113999999944,719,336,148485,56,42,25150,160231,-1
14,20,22,email-Enron,36692,183831,11211,3800,5167,3366,2212,1383,10.02022,4419,195,43,36692,25286,21309,15386,11648,36692,183831,8146,24386,8236,15402,5047,3189,117.86,6,8146,24386,33,513,2521,8141,8107,24120,8075,24049,32124,0.145671880030654,3,0,1,1,0,6,36692,183831,8146,24386,8236,15402,5047,3189,7,36692,183831,5976,1227,4845,25119,21075,57802,13167,33797,164,4,16,20,0,3309,100,3929,60.92,44,32.8212370273,35,133,38,62,100,12198,2163.71,2144,199.509864167,1863,3047,2010.25,2251.25,70.92,2163.71,12198,32.04,0.465317999999996,3929,0.54,0.061474999999973,61,52,12198,9,12,3929,14437,-1
43,43,23,com-lj,3997962,34681189,785930,429508,297585,229241,184674,14815,17.08101,548636,810,360,3997962,3179217,2706407,2371830,2110271,3997962,34681189,838157,6193686,1383036,544298,812482,570554,13384,4407,838157,6193686,2395,18305,364081,837145,834979,6143938,832355,6119134,6951489,0.179721861009824,12236,5,1610,1615,0,1000,3997962,34681189,838157,6193686,1383036,544298,812482,570554,4510,3997962,34681189,1116894,37468,185530,3608272,2696092,15711226,1374484,7390436,174547,1961,81745,83706,0,272548,0,,,,,,,,,0,0,,,,,,,,,,,,131.496858,415709,172.28,20.142206,2951486,14436,1801138,82653,2133,415707,1912336,-1
42,41,24,wiki-topcats,1791489,25444207,6248,42917,83604,111323,122814,238342,28.42405,206125,1458,99,1791489,1785218,1741062,1653141,1536410,1791489,25444207,558094,4502254,477528,321516,237483,240045,9581,3556,558094,4502254,1875,5467,231539,557449,555249,4426047,553699,4398819,4952518,0.181839230398224,11174,7,1275,1282,0,1521,1791489,25444207,558094,4502254,477528,321516,237483,240045,3547,1791489,25444207,360152,10650,70600,1513736,1203810,7563262,793432,4827842,143692,1428,13088,14516,0,128369,0,,,,,,,,,0,0,,,,,,,,,,,,79.296063,276806,209.29,14.8797949999999,1299204,11189,756208,94105,1763,276805,,
37,35,25,web-Google,875713,4322051,153407,107620,75140,60454,50060,6332,9.870931,96671,419,44,875713,711870,581712,492655,424155,875713,4322051,309886,1899593,169559,263008,115763,53796,1723.25,211,309886,1899593,46237,8613,37709,267389,204123,1026689,174915,922374,1097289,0.21110789177808,1991,71,531,602,0,5063,875713,4322051,309886,1899593,169559,263008,115763,53796,231,875713,4322051,202723,12124,48346,608972,354572,1351263,203526,984598,7134,246,3997,4243,0,21488,100,85414,4668.97,4212.5,1559.89208252,3161,10296,3797.75,4798.75,17,301210,287513.529412,264382,70137.176829,230225,484473,239411,305965,7472.97,287513.529412,301212,2028.45,14.272702,85415,40.74,3.98201,3135,1362,301210,688,241,85414,346575,-1
39,37,26,web-BerkStan,685230,6649470,40122,63726,60234,51875,52265,84230,19.408,63123,713,201,685230,629459,546350,478440,433892,685230,6649470,427115,4963176,83361,118768,37286,46075,2362.58,89,427115,4963176,51124,6344,38038,326512,248322,1488253,224264,1395898,1620162,0.220890015951573,4708,153,740,893,0,3065,685230,6649470,427115,4963176,83361,118768,37286,46075,84,685230,6649470,110545,8113,44143,494317,352319,1676604,273227,1480176,6663,221,2032,2253,0,26874,100,110826,5964.85,4976.5,3526.37409069,2313,17787,3147.75,7241,11,245311,163282.272727,127015,65314.593359,106324,305231,113527.5,208323.5,11654.85,163282.272727,,,18.746362,110829,113.61,4.072835,2213,1660,245311,610,338,110826,276748,-1
26,28,27,com-dblp,317080,1049866,43181,58858,49657,35130,25544,343,6.622089,53212,137,113,317080,271646,204031,143129,98942,317080,1049866,74362,242996,101878,76931,60856,41022,499.66,71,74362,242996,108,5340,17930,74356,74316,242692,74140,242071,316211,0.231326621534428,122,0,33,33,0,99,317080,1049866,74362,242996,101878,76931,60856,41022,71,317080,1049866,76846,13674,43090,283808,224646,556325,130116,337229,1213,36,501,537,0,38466,100,36088,1397.16,1369,127.419128862,1178,1875,1298.75,1490.25,6,138074,114580.666667,79799,91549.0729512,35975,307425,56921.25,121342.75,1623.16,114580.666667,138074,44.06,3.88185,36088,7.93,1.52733499999999,674,360,138074,128,69,36088,164949,1
30,33,28,roadNet-TX,1379917,1921660,251082,115639,699330,307341,5650,12,2.785182,67915,8,3,1379917,1093520,1579,0,0,1379917,1921660,295902,520928,521943,203536,287809,234134,872.25,107,295902,520928,69,9379,62933,295901,295853,520836,295763,520677,816440,0.247287886970378,202,0,58,58,0,11,1379917,1921660,295902,520928,521943,203536,287809,234134,108,1379917,1921660,355094,21136,123594,1342440,1171422,1655916,632252,939832,1366,30,4999,5029,0,172714,100,147741,4786.71,1945.5,11571.6936974,1332,78076,1636.75,2807.5,100,669753,38284.62,19801.5,44299.5201488,8538,244692,15110,44997.75,5153.71,38284.62,669761,90.46,9.83900800000001,,-1,2.55829599999993,2255,634,669753,362,150,147741,701625,1
31,30,29,web-Stanford,281903,1992636,13991,30965,29496,26101,29620,38625,14.13703,20656,427,71,281903,255982,217032,184591,161210,281903,1992636,157881,1344733,44594,52053,14737,29857,780.61,43,157881,1344733,14647,2339,17679,128041,108045,554978,98747,511781,610528,0.268418347630003,1323,42,119,161,0,1100,281903,1992636,157881,1344733,44594,52053,14737,29857,44,281903,1992636,45212,3057,19685,217691,167341,650887,127267,554854,2375,77,394,471,0,16154,100,48879,733.81,703,132.684791517,592,1644,668,758.25,15,108120,23304.2,22720,3422.14270499,20226,33663,21120.5,23626.5,2260.81,23304.2,,,6.619046,48878,21.99,2.27281800000003,723,549,108120,199,135,48879,118513,-1
29,32,30,roadNet-PA,1088092,1541898,188317,90740,532686,267256,7759,9,2.834132,53922,8,3,1088092,873349,952,0,0,1088092,1541898,256190,453914,400773,145460,214498,186275,710.18,86,256190,453914,106,8006,56002,256190,256190,453914,255978,453509,709487,0.269767945885726,243,0,54,54,0,34,1088092,1541898,256190,453914,400773,145460,214498,186275,87,1088092,1541898,267784,16882,103770,1059398,932402,1342170,523830,788617,1231,23,3028,3051,0,137222,100,127923,43033.68,8884.5,77853.7504016,2265,440803,3937.25,54825.5,100,528802,82853.72,58295.5,70091.0891566,12075,401290,33452.75,112871.75,43416.68,82853.72,,,7.411213,127927,27.5,2.58844499999998,2449,761,528802,669,132,127923,554464,1
35,36,31,roadNet-CA,1965206,2766607,321027,204754,971276,454208,11847,12,2.81559,94931,8,3,1965206,1591795,4568,0,0,1965206,2766607,470400,832096,720115,261966,359152,360963,1235.36,169,470400,832096,27,15166,103516,470400,470400,832096,470346,832004,1302350,0.275232770187664,631,1,126,127,0,1,1965206,2766607,470400,832096,720115,261966,359152,360963,155,1965206,2766607,463063,31101,196717,1913589,1695021,2424512,987463,1471131,2551,40,9470,9510,0,268233,1,235064,8064,8064,0,8064,8064,8064,8064,5,955206,266003,274439,108927.530985,122045,415013,169159,349359,8991,266003,,,16.571435,235070,41.25,3.92960500000004,7168,874,955206,1849,241,235064,1003354,1
2,18,32,ca-GrQc,5242,14484,1197,1115,777,495,296,81,5.526135,860,45,43,5241,3920,2613,1585,917,5242,14484,932,4705,1876,1404,1095,781,7.26,0,932,4705,0,54,222,932,932,4705,932,4705,5637,0.285764980229139,0,0,0,0,0,0,5242,14484,932,4705,1876,1404,1095,781,0,5242,14484,1434,237,751,4825,3831,9997,1957,6420,2,0,1,1,0,700,100,453,2.82,3,0.898665677546,1,5,2,3,100,2329,12.75,12,1.71682847134,9,20,12,14,2.82,12.75,2329,0.28,0.035339000000001,453,0.04,0.010328000000072,2,7,2329,1,1,453,2783,1
27,29,33,web-NotreDame,325729,1090108,161832,35129,21127,20733,9327,10721,6.693343,13891,293,155,325729,159683,116989,84712,62951,325729,1090108,64299,538502,38341,193542,30397,7944,489.14,23,64299,538502,5538,762,3890,56214,49562,433093,45138,425088,470226,0.332118739657178,95,2,48,50,0,440,325729,1090108,64299,538502,38341,193542,30397,7944,24,325729,1090108,41398,1205,6127,133207,75879,483353,50411,435782,479,30,737,767,0,3025,100,22281,225.31,224,5.65984982133,219,245,222,225,100,66160,6977.4,6401.5,3046.31829263,5454,33544,6131.5,6904.5,393.31,6977.4,66160,373.83,4.45793799999998,22281,11.73,1.05102599999998,184,297,66160,36,104,22281,73878,-1
13,23,34,ca-HepPh,12008,118489,1493,1801,1487,925,650,491,19.73501,2275,238,238,12006,10458,8405,6591,5395,12008,118489,4018,52317,3655,1650,1825,1830,69.9,3,4018,52317,4,116,1166,4018,4018,52317,4010,52113,56123,0.430071189376001,6,0,2,2,0,4,12008,118489,4018,52317,3655,1650,1825,1830,3,12008,118489,2557,347,1745,11445,9985,93308,6331,61645,58,0,9,9,0,1338,100,1990,81.91,76,25.4452726454,57,179,71,92,100,5649,424.44,340,219.85696805,227,1297,277,499.75,92.91,424.44,5649,2.52,0.278587999999999,1990,1.23,0.120781999999963,62,33,5649,8,13,1990,7012,1
12,22,35,ca-CondMat,23133,93439,2373,3209,2908,2348,1889,279,8.078416,4540,76,25,23133,20613,16974,13464,10413,23133,93439,9794,45047,6114,3039,2975,3139,63.48,2,9794,45047,3,452,2948,9794,9794,45047,9788,45032,54820,0.470267302611262,6,0,2,2,0,0,23133,93439,9794,45047,6114,3039,2975,3139,2,23133,93439,4210,935,3965,22313,19831,73303,13893,53018,36,0,9,9,0,2575,100,4853,181.41,113,160.342888523,90,1231,100,234,100,10970,619.35,548.5,276.335027639,317,1771,409.5,769.5,191.41,619.35,10970,2.63,0.243634,4853,1.25,0.116718999999989,68,30,10970,15,17,4853,13521,1
28,31,36,twitter-combined,81306,1342296,4996,4857,4191,3671,3313,3383,33.01838,14431,373,96,81306,76310,71152,66578,62516,81306,1342296,46451,641928,13790,8798,6281,7509,529.93,63,46451,641928,43,710,17886,46446,46418,641740,46360,641272,687632,0.483022642564425,613,0,107,107,0,7,81306,1342296,46451,641928,13790,8798,6281,7509,63,81306,1342296,9859,963,11421,74111,67239,890507,54393,691647,2629,20,191,211,0,3953,100,23170,19730.92,17447.5,19588.0352816,4767,167806,16102,18049.25,4,37003,100190.5,34681.5,115447.801773,31262,300137,33601.25,101270.75,20513.92,100190.5,37003,95.85,3.27194599999996,23170,26.69,2.02057600000001,1146,351,37003,270,160,23170,44463,1
41,44,37,soc-pokec-relationships,1632803,22301964,163971,113481,88123,72887,62217,14854,27.22215,225079,492,47,1632803,1466320,1347265,1252317,1171936,1632803,22301964,876367,12024816,342885,83230,186126,156759,8464,2295,876367,12024816,114,1765,100101,876321,876239,12021891,876093,12015838,12891931,0.538627804482074,25248,3,3604,3607,0,125,1632803,22301964,876367,12024816,342885,83230,186126,156759,2194,1632803,22301964,239962,2544,8420,1562132,1426736,17822477,1082208,12374838,95584,549,11071,11620,0,106470,0,,,,,,,,,0,0,,,,,,,,,,781044,1196.89,75.839748,438045,200.04,40.288031,,10848,,928811,5392,438045,,
3,19,38,email-Eu-core,1005,16064,95,36,34,32,32,345,31.96816,195,82,34,986,891,854,817,784,1005,16064,659,8832,150,27,91,59,9.88,0,659,8832,0,3,359,659,659,8832,659,8832,9491,0.556037260530787,0,0,0,0,0,0,1005,16064,659,8832,150,27,91,59,0,1005,16064,100,5,185,959,909,13793,759,9980,4,0,0,0,0,48,100,329,6.96,7,1.71417618698,4,10,5,8,100,479,9.32,9,1.24,8,13,8,10,6.96,9.32,479,0.25,0.033900000000017,329,0.02,0.018053000000009,5,7,479,3,3,329,579,1
15,26,39,ca-AstroPh,18772,198050,1282,1720,1597,1266,985,504,21.10057,4076,150,56,18771,17439,15565,13741,12298,18772,198050,12173,147157,3072,1175,1366,1706,116.54,4,12173,147157,0,233,3163,12173,12173,147157,12173,147157,159330,0.734842405290976,56,0,17,17,0,0,18772,198050,12173,147157,3072,1175,1366,1706,4,18772,198050,1811,391,2633,18437,17627,185881,14815,155586,215,0,32,32,0,1576,100,6078,334.67,236,413.188457123,141,4094,173.75,349,100,9150,1517.81,604,3443.48441755,325,20345,465,769,411.67,1517.81,9150,1.75,0.439625,6078,1.67,0.36980600000004,183,53,9150,51,37,6078,12012,1
33,39,40,amazon0505,410236,2439437,19410,16758,16290,15445,14185,2760,11.89285,87732,215,10,410236,389598,370018,350721,332591,410236,2439437,330955,2125533,38300,5400,18997,19303,1044.19,67,330955,2125533,45,5431,117167,330949,330927,2125450,330859,2125204,2456063,0.86187538008747,2964,0,537,537,0,1,410236,2439437,330955,2125533,38300,5400,18997,19303,55,410236,2439437,22875,6898,94034,407578,401786,2394518,361828,2202855,5063,5,733,738,0,15272,100,165425,35728.95,10554.5,65972.339201,8493,366617,9911,22528.25,100,203770,87002.28,47865.5,91483.6031402,13745,419360,18764.25,133364.5,39296.95,87002.28,203770,68.32,8.673463,165426,31.32,8.36440300000001,2453,910,203770,1218,737,165425,267227,1
32,38,41,amazon0312,400727,2349869,18254,15450,14809,14317,16238,2747,11.72803,85839,209,10,400727,381385,363353,345657,328222,400727,2349869,326628,2056695,35768,5123,17917,17851,1011.76,52,326628,2056695,34,5382,116916,326628,326628,2056695,326560,2056392,2382952,0.866340240442435,2539,0,527,527,0,2,400727,2349869,326628,2056695,35768,5123,17917,17851,52,400727,2349869,21539,6642,121298,398194,392662,2304924,355116,2125726,5506,5,711,716,0,14119,100,163278,22287.64,9461.5,36130.0325321,7861,192526,8882.25,10388.25,100,199080,68374.36,27093.5,80305.745127,13429,386294,16255.75,86365.5,25405.64,68374.36,199081,30.66,7.667147,163278,27.03,5.79959500000001,1741,858,199080,989,890,163278,261570,1
34,40,42,amazon0601,403394,2443408,11627,15874,16300,15566,14115,2752,12.11425,88100,214,10,403394,390938,372832,353876,335890,403394,2443408,341989,2196491,30280,3007,12339,17941,1048.35,50,341989,2196491,19,5577,62771,341989,341989,2196491,341951,2196306,2538257,0.891616979333301,2924,1,561,562,0,5,403394,2443408,341989,2196491,30280,3007,12339,17941,49,403394,2443408,14930,6904,39840,402576,400358,2413790,372716,2270536,5104,3,700,703,0,15325,100,170973,46066.37,11019.5,80461.6232252,9318,398811,10362.5,33978.5,4,201272,96841.25,93091.5,64882.6117168,16693,184489,46409.5,143523.25,49602.37,96841.25,201272,31.51,8.215563,170974,23.44,8.04236200000003,1992,875,201272,1131,777,170973,266553,1
11,24,43,facebook-combined,4039,88234,75,98,93,99,93,1045,43.69101,1095,164,115,4039,3964,3856,3754,3634,4039,88234,3579,81365,191,113,108,83,54.9,0,3579,81365,0,33,285,3579,3579,81365,3579,81365,84944,0.920572648553748,9,0,3,3,0,0,4039,88234,3579,81365,191,113,108,83,0,4039,88234,112,46,302,3962,3916,83966,3738,82150,17,0,4,4,0,82,100,1788,28.1,24,5.59732078766,24,40,24,31,100,1979,38.58,33,11.5223087964,29,69,32,40.5,40.1,38.58,1979,0.87,0.208954000000006,1788,0.55,0.200765000000047,17,26,1979,10,20,1788,2993,1
23,34,44,amazon0302,262111,899792,6069,6148,6774,7284,92835,420,6.865733,56378,96,6,262111,255608,248157,237079,158658,262111,899792,236289,839893,12685,1274,5832,6853,444.98,10,236289,839893,0,6715,29339,236289,236289,839893,236289,839893,1076182,0.926223617634174,1147,0,231,231,0,0,262111,899792,236289,839893,12685,1274,5832,6853,10,262111,899792,6766,7355,30285,261669,260657,896192,248137,860537,1855,1,273,274,0,5881,100,118137,16039.89,7025,17257.3152233,5300,76137,6274.75,19190.25,15,130822,21062.1333333,8127,24367.8867224,7365,81450,7605,16960,17427.89,21062.1333333,130823,14.94,3.023252,118138,16.12,2.151647,749,340,130822,725,324,118137,168533,1

